Does Fully Homomorphic Encryption Need Compute Acceleration?

Fully Homomorphic Encryption (FHE) allows arbitrarily complex computations on encrypted data without ever needing to decrypt it, thus enabling us to maintain data privacy on third-party systems. Unfortunately, sustaining deep computations with FHE requires a periodic noise reduction step known as bootstrapping. The cost of the bootstrapping operation is one of the primary barriers to the wide-spread adoption of FHE. In this paper, we present an in-depth architectural analysis of the bootstrapping step in FHE. First, we observe that secure implementations of bootstrapping exhibit a low arithmetic intensity (<1 Op/byte), require large caches (>100 MB), and are heavily bound by the main memory bandwidth. Consequently, we demonstrate that existing workloads observe marginal performance gains from the design of bespoke high-throughput arithmetic units tailored to FHE. Second, we propose several cache-friendly algorithmic optimizations that improve the throughput in FHE bootstrapping by enabling up to 3.2x higher arithmetic intensity and 4.6x lower memory bandwidth. Our optimizations apply to a wide range of structurally similar computations such as private evaluation and training of machine learning models. Finally, we incorporate these optimizations into an architectural tool which, given a cache size, memory subsystem, the number of functional units and a desired security level, selects optimal cryptosystem parameters to maximize the bootstrapping throughput. Our optimized bootstrapping implementation represents a best-case scenario for compute acceleration of FHE. We show that despite these optimizations, bootstrapping continues to be bottlenecked by main memory bandwidth. We propose new research directions to address the underlying memory bottleneck. In summary, our answer to the titular question is: yes, but only after addressing the memory bottleneck!

==> Outline.txt <==
- Introduction

- FHE API & Implementation
	- HE API 
	- Building Blocks of HE Applications
	- Illustrative Example: LR

	- Modular Arithmetic & RNS
	- CKKS Ciphertext Structure
	- Auxiliary Subroutines
	- HE API Implementation
	- High Level API implementation
	- Bootstrapping
	- Secure Parameters


NEW
- FHE API
	- HE API (mostly the table)
	- Modular Arithmetic & RNS
	- CKKS Ciphertext Structure
	- Auxiliary Subroutines --> Implementing the API
		- Point to the implementations of the API. They need subroutines.
		- Point to the definition table to show where these subroutines are defined.
		- Optimizaing FHE = Optimizing these subroutines.
		- Definition table. 
	- Concrete Costs
		- Two tables
		- auxiliary subroutine API
		- API costs
		- End with the key takeaway with the decreasing ciphertext modulus



- HE Applications
	- Illustrative Example: LR
		- MOTIVATIONS
		- Many applications are deep circuits. ML training is one of them.
		- LR training is iterative, making it deep. More depth --> more accuracy
		- Needs linear & nonlinear operations. 
		- Maybe add concrete sizes. How many features? How large is the training set? What is the degree of the non-linear approximation polynomial.

		- Point to building blocks
		- Show that you need bootstrapping.
	- Building Blocks of HE Applications
		- Table
		- Include bootstrapping
	- High Level API implementation --> DROP
	- Bootstrapping
		- give substantial detail.
		- Refer to the GPU paper --> 60% of LR training time is for bootstrapping
		- Internally, bootstrapping requires same building blocks as other HE applications.
		- This operation deserves special attention.
		- Give basic description of the components of bootstrapping.
			- Rewrite bootstrapping pseudocode
			- ModUp, a few PtMatVecMult, PolyEval, Exp, a few PtMatVecMult
	- Concrete Costs
		- Concrete parameters for LR example. How many iterations? Take numbers from original paper.
		- Give a number of bootstrappings required. 
		- Talk about GPU parameter set for bootstrapping. This is our baseline. Give security level. 
		- Bootstrappig requires Sparse keys. sparse keys require more secure parameters. We set parameters the same as lattigo. Give the parameters
		- Security vs. Efficiency tradeoff. lower security levels allow larger moduli --> more compute levels.
		- Shallow bootstrapping circuits result in more limbs at the end of bootstrapping --> more compute for the application.
		- Table. same form as other concrete cost tables. Microbenchmarks for encrypted inner product and poly eval and PtMatVecMult and Bootstrapping (full).
		- Table of bootstrapping microbenchmarks.  

	- Key Takeaway
		- Cannot build large applications without bootstrapping.
		- Bootstrapping is memory limited because all major subroutines are memory limited.
		- This analysis generalizes, since bootstrapping is needed for many other applications. 



- List of Optimizations
	- Key Compression with PRG
	- ModDown + Rescale
		- ct-ct mults
		- foreshadow use in rotations.
	- Macro Fusion (when the LLC cannot store a full ciphertext, when we read a limb of data, we do as much as possible on that limb before writing it back out)
		- PtMatVecMult has the computation \sum c_i x_i. If the for loop runs over ciphertexts, this is a lot of reading and writing. Instead, run the for loop over limbs. Only write out the sum limb when it's finished. 
		- KeySwitching. You have the beta digits from mod raise. We move through the digits one limb at a time. ModUp --> Product --> ModDown. Immediately begin processing a limb for ModDown once the inner product is finished. Applies to rotation and multiplication. Discuss memory mappings for efficient switching of representation.

	- Re-order: Computing the L+alpha limbs in any order. Computing the last limbs first is the right option in order to begin the ModDown immediately.  

	- Beta-cache
	- Alpha-cache

	- Rotation Hoisting. Fusing the rotatation with the inner product. 

	- Conclusion: Table of slack numbers. Or fancy stacked bar charts.



- Our Optimized Bootstrapping
	- Dual mapping of LLC
	- Mod Down Hoisting
	- beta-limb caching
	- Fused Mod Down
	- alpha-limb caching
	- physical address mapping
	- Conclusion


- Parameter Set Exploration and Evaluation

- Discussion and Future work
	- Future work

- Related Work

-Conclusion
